Predictive simulation of single-leg landing scenarios for ACL injury risk factors evaluation

The Anterior Cruciate Ligament rupture is a very common knee injury during sport activities. Landing after a jump is one of the most prominent human body movement scenarios that can lead to such an injury. The landing - related Anterior Cruciate Ligament (ACL) injury risk factors have been in the spotlight of research interest. Computational modeling and simulation allows for studying musculoskeletal systems. Specifically, predictive simulation approaches offer researchers the opportunity to predict and study new biological motions without the demands of acquiring experimental data. In this thesis, we present a pipeline that aims to predict and identify key parameters of interest that are related to ACL injury during single - leg landings. We examined the following conditions of single - leg landing: a) initial landing height, b) hip internal and external rotation, c) lumbar forward - backward leaning, d) lumbar medial - lateral bending, e) lumbar internal - external rotation, f) muscle forces permutations and g) effort goal weight. Identified on related research studies, we evaluated the following risk factors: vertical Ground Reaction Force, knee joint Anterior force, knee joint Abduction moment, and Quadricep / Hamstring force ratio. Our study clearly demonstrated that ACL injury is a rather complicated mechanism with many associated risk factors which are evidently correlated. Nevertheless, our results were mostly in agreement with other research studies regarding the ACL risk factors. Despite the limitations regarding the adopted modeling assumptions, our pipeline clearly showcased promising potential of predictive simulations to evaluate different aspects of complicated phenomena, such as the ACL injury.

==> Figures/predict_trunk_extension_output.csv <==
scenario,fx,max_fy,fz,qh_ratio,gta_ratio,fx_jr,fy_jr,fz_jr,mx_jr,my_jr,mz_jr

ext_0,0.066,1.435,-0.092,9.236,6.039,6.297,-6.906,0.577,0.021,-0.017,0.160

scenario,fx,max_fy,fz,qh_ratio,gta_ratio,fx_jr,fy_jr,fz_jr,mx_jr,my_jr,mz_jr

ext_5,0.061,1.439,-0.100,9.399,6.039,6.326,-6.939,0.582,0.020,-0.015,0.163

scenario,fx,max_fy,fz,qh_ratio,gta_ratio,fx_jr,fy_jr,fz_jr,mx_jr,my_jr,mz_jr

ext_10,1.083,6.403,0.074,32.214,42.112,4.988,-13.681,0.454,0.118,-0.036,0.176

scenario,fx,max_fy,fz,qh_ratio,gta_ratio,fx_jr,fy_jr,fz_jr,mx_jr,my_jr,mz_jr

ext_15,2.211,8.198,0.006,30.940,40.500,3.507,-12.850,0.254,0.082,-0.029,0.091

scenario,fx,max_fy,fz,qh_ratio,gta_ratio,fx_jr,fy_jr,fz_jr,mx_jr,my_jr,mz_jr

ext_20,0.857,4.593,0.031,41.636,28.596,3.800,-9.908,0.338,0.074,-0.028,0.122


